Multi-view Generative Adversarial Networks

Learning over multi-view data is a challenging problem with strong practical applications. Most related studies focus on the classification point of view and assume that all the views are available at any time. We consider an extension of this framework in two directions. First, based on the BiGAN model, the Multi-view BiGAN (MV-BiGAN) is able to perform density estimation from multi-view inputs. Second, it can deal with missing views and is able to update its prediction when additional views are provided. We illustrate these properties on a set of experiments over different datasets.

==> figures/cvgan.pdf_tex <==
%% Creator: Inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cvgan.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{291.39667969bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.45396837)%
    \put(0,0){\includegraphics[width=\unitlength]{cvgan.pdf}}%
    \put(0.03851517,0.398623){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ $z$}}}%
    \put(0.01975927,0.20056996){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ $E(y)$}}}%
    \put(0.01975926,0.04039305){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ $H(\tilde{x})$}}}%
    \put(0.34939864,0.39556793){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ $G(z)$}}}%
    \put(0.3621664,0.20405208){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ $y$}}}%
    \put(0.35055941,0.04039305){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ $\tilde{x}$}}}%
    \put(0.19038249,0.39556794){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ $G$}}}%
    \put(0.21359651,0.20057){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ $E$}}}%
    \put(0.20663235,0.03923236){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ $H$}}}%
    \put(0.60475317,0.11003521){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ $H(\tilde{x}),\tilde{x}$}}}%
    \put(0.60823527,0.26905139){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ $y,E(y)$}}}%
    \put(0.609396,0.33985424){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ $G(z),z$}}}%
    \put(0.90091688,0.30344544){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D_1$}}}%
    \put(0.90439898,0.1722861){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D_2$}}}%
    \put(0.59178374,0.19023031){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ $E(y),\tilde{x}$}}}%
  \end{picture}%
\endgroup%

